Efficiently Coupling the I-DLV Grounder with ASP Solvers

We present I-DLV+MS , a new Answer Set Programming (ASP) system that integrates an efficient grounder, namely I-DLV, with an automatic selector that inductively chooses a solver: depending on some inherent features of the instantiation produced by I-DLV, machine learning techniques guide the selection of the most appropriate solver. The system participated in the latest (7th) ASP competition, winning the regular track, category SP (i.e., one processor allowed). Under consideration in Theory and Practice of Logic Programming (TPLP).

==> ASP-2015-8.csv <==
#;idlv-clasp-opt;measp;idlvs
1;0.104;0.103;1.347
2;0.134;0.103;1.351
3;0.136;0.103;1.351
4;0.237;0.103;1.381
5;0.238;0.103;1.391
6;0.239;0.103;1.552
7;0.24;0.103;1.553
8;0.242;0.104;1.588
9;0.371;0.104;1.589
10;0.501;0.104;1.592
11;0.509;0.104;1.593
12;0.533;0.104;1.595
13;0.636;0.134;1.599
14;0.638;0.134;1.600
15;0.64;0.135;1.601
16;0.656;0.135;1.601
17;0.777;0.135;1.602
18;0.779;0.136;1.604
19;0.801;0.136;1.605
20;0.913;0.136;1.617
21;0.95;0.137;1.631
22;1.421;0.242;1.649
23;1.441;0.284;1.799
24;1.868;0.399;1.826
25;1.876;0.545;2.018
26;1.884;0.575;2.025
27;1.907;0.685;2.029
28;2.102;0.829;2.035
29;2.124;0.861;2.092
30;2.357;0.867;2.249
31;2.615;0.977;2.271
32;2.822;1.122;2.282
33;3.045;1.125;2.546
34;3.051;1.167;2.547
35;3.272;1.293;2.773
36;3.281;1.765;2.798
37;3.282;1.984;3.022
38;3.338;2.003;3.026
39;3.544;2.19;3.199
40;3.764;2.482;3.201
41;3.778;2.499;3.207
42;3.971;2.517;3.234
43;4.441;2.538;3.254
44;4.449;2.54;3.975
45;4.753;2.766;4.182
46;4.788;3.003;4.213
47;4.939;3.052;4.224
48;5.085;3.052;4.226
49;5.166;3.25;4.462
50;5.449;3.29;4.482
51;5.462;3.508;4.614
52;5.603;3.511;4.623
53;5.664;3.53;4.626
54;5.882;3.622;5.136
55;6.384;3.755;5.168
56;6.411;3.944;5.362
57;6.907;3.99;5.601
58;6.918;4.195;5.629
59;6.928;4.496;6.098
60;6.952;4.516;6.144
61;6.974;4.739;7.133
62;6.983;5.044;7.139
63;6.986;5.242;7.211
64;7.026;5.473;7.275
65;7.118;5.957;7.693
66;7.401;5.977;7.745
67;7.432;5.977;7.759
68;7.516;6.001;7.762
69;7.518;6.276;7.796
70;7.93;6.299;7.801
71;8.036;6.332;8.177
72;8.048;6.752;8.189
73;8.084;6.783;8.246
74;8.472;6.864;8.263
75;8.532;7.293;8.305
76;8.6;7.295;8.726
77;8.618;7.298;8.743
78;9.515;7.312;8.813
79;9.572;7.682;8.828
80;9.627;7.866;8.845
81;10.636;7.925;8.848
82;10.69;8.416;9.347
83;10.704;8.893;9.349
84;10.718;8.973;9.369
85;10.754;8.978;9.390
86;10.795;9.493;9.785
87;11.233;9.522;9.795
88;11.238;9.94;9.901
89;11.323;10.027;9.945
90;11.362;10.035;10.370
91;11.716;10.096;10.493
92;11.73;10.102;10.861
93;11.796;10.164;10.987
94;11.814;10.359;10.991
95;12.239;10.411;10.991
96;12.296;10.419;11.469
97;12.317;10.558;11.947
98;12.581;10.612;11.969
99;12.712;10.621;12.051
100;12.8;10.623;12.071
101;12.824;10.951;12.099
102;13.29;11.149;12.609
103;14.025;11.166;12.649
104;14.064;11.186;13.099
105;14.319;11.539;13.109
106;14.381;11.682;13.128
107;14.397;12.242;13.155
108;14.41;12.251;13.168
109;14.495;12.581;13.531
110;14.501;12.776;13.653
111;14.829;12.81;14.048
112;14.883;13.333;14.170
113;15.063;13.362;14.175
114;15.495;13.368;14.226
115;15.593;13.425;14.254
116;15.615;13.879;14.262
117;15.931;13.908;14.271
118;16.637;13.957;14.778
119;16.725;14.315;15.182
120;16.971;14.344;15.306
121;17.118;14.345;15.348
122;17.173;14.457;15.804
123;17.194;14.837;15.806
124;17.197;15.53;15.822
125;17.628;15.537;15.835
126;18.285;15.94;16.123
127;18.318;16.67;16.428
128;18.438;16.719;16.844
129;18.67;17.037;16.847
130;18.88;17.448;16.880
131;20.42;17.66;16.937
132;20.472;17.72;17.423
133;20.743;17.752;17.465
134;20.788;18.295;17.959
135;20.846;18.811;18.359
136;21.004;18.912;18.523
137;21.009;19.441;18.558
138;21.039;20.008;19.636
139;21.495;20.083;19.640
140;21.85;21.047;19.667
141;21.93;21.393;19.691
142;21.96;21.532;19.939
143;22.907;21.629;20.094
144;22.931;21.716;20.178
145;23.057;22.136;20.189
146;23.085;22.694;20.195
147;23.109;23.735;20.741
148;23.148;24.708;21.019
149;23.226;25.368;21.256
150;24.021;25.832;21.295
151;24.211;26.915;21.311
152;24.893;28.013;21.311
153;25.108;28.064;21.675
154;25.118;28.555;22.129
155;25.161;28.876;22.196
156;25.351;29.022;22.313
157;25.401;29.027;23.336
158;25.586;29.665;23.515
159;26.172;30.007;24.309
160;26.181;31.031;24.348
161;26.251;31.071;24.351
162;26.758;31.156;24.372
163;27;32.065;24.409
164;27.093;32.162;24.416
165;27.241;32.269;24.437
166;27.315;33.308;25.464
167;28.034;33.412;25.474
168;28.135;35.192;25.486
169;28.564;35.233;25.524
170;29.082;36.223;25.529
171;29.152;36.286;26.323
172;29.193;36.314;26.423
173;29.377;38.317;26.485
174;29.483;38.788;26.529
175;30.516;41.224;27.483
176;32.244;41.381;28.317
177;32.713;41.794;28.567
178;32.747;42.829;28.677
179;33.739;43.636;28.684
180;34.177;44.34;28.696
181;35.184;44.74;29.547
182;35.433;45.667;29.567
183;35.447;46.883;29.620
184;35.563;49.923;29.714
185;38.977;49.932;30.461
186;40.461;53.035;30.613
187;41.52;54.585;30.633
188;42.555;56.029;30.676
189;42.613;57.859;30.807
190;44.939;64.682;31.674
191;44.998;66.171;31.826
192;45.128;66.528;31.852
193;45.862;67.689;31.889
194;47.66;67.976;32.666
195;48.23;69.01;33.216
196;48.87;70.105;34.904
197;49.895;70.959;35.763
198;50.295;71.902;35.966
199;51.653;76.329;36.859
200;52.59;77.415;36.860
201;52.753;78.116;36.921
202;52.964;80.393;37.042
203;53.198;83.399;39.091
204;53.294;83.491;39.112
205;57.091;87.806;39.184
206;58.091;88.839;40.086
207;58.143;89.364;41.685
208;58.878;90.852;42.231
209;60.062;92.845;42.998
210;60.122;107.472;43.046
211;61.223;108.604;43.125
212;64.33;109.262;44.228
213;64.579;109.381;45.217
214;64.605;110.647;47.399
215;65.347;111.515;48.267
216;65.471;113.021;48.529
217;65.992;114.805;49.376
218;68.158;119.22;49.437
219;68.505;123.104;50.399
220;70.326;129.852;50.470
221;72.629;131.469;51.188
222;72.651;132.736;51.533
223;72.731;136.906;53.733
224;73.52;138.829;55.548
225;74.008;141.355;56.552
226;74.622;142.13;56.645
227;74.781;142.421;57.637
228;77.846;147.14;57.945
229;81.443;153.692;58.735
230;83.978;158.427;59.652
231;86.361;158.959;61.704
232;86.446;162.266;62.010
233;89.089;165.321;63.917
234;89.282;167.731;63.931
235;91.543;167.955;64.749
236;92.066;168.197;64.763
237;96.183;175.492;64.876
238;97.535;187.077;65.232
239;101.389;188.935;67.111
240;101.596;192.396;67.126
241;102.778;195.605;67.128
242;103.88;198.549;69.810
243;106.699;201.743;71.226
244;107.138;201.87;72.179
245;110.107;203.475;74.460
246;110.339;206.078;74.511
247;110.445;207.894;75.357
248;112.612;208.474;76.351
249;113.853;219.712;76.362
250;116.083;222.141;78.211
251;116.14;225.356;79.576
252;117.422;225.423;81.928
253;118.366;227.6;84.164
254;118.944;227.985;84.336
255;120.58;228.609;84.757
256;121.757;230.16;85.884
257;122.136;231.65;85.923
258;122.26;234.936;86.288
259;122.301;238.628;88.994
260;122.998;244.102;89.960
261;123.139;251.806;92.899
262;123.54;255.321;93.344
263;123.587;256.304;94.257
264;123.702;257.223;94.386
265;124.046;257.63;98.291
266;124.483;259.295;99.221
267;125.04;261.853;100.409
268;126.167;268.807;102.339
269;126.5;269.211;103.588
270;126.601;275.5;103.872
271;127.468;277.484;105.644
272;129.48;286.408;106.601
273;129.546;291.629;107.480
274;129.567;291.951;107.545
275;129.694;298.472;114.570
276;132.462;308.26;114.656
277;133.154;314.663;115.647
278;133.888;342.526;119.305
279;135.302;348.554;119.466
280;136.769;353.859;119.540
281;140.216;389.361;119.776
282;147.108;400.92;120.887
283;150.085;407.78;121.425
284;156.497;408.078;122.975
285;162.818;409.453;122.979
286;166.495;410.055;124.024
287;167.698;448.354;124.776
288;175.215;457.132;125.268
289;175.378;457.959;125.766
290;188.463;461.627;126.201
291;194.821;464.296;127.154
292;195.77;466.909;127.270
293;199.977;489.353;128.041
294;210.229;500.479;128.056
295;217.243;517.433;128.126
296;217.601;524.313;128.216
297;217.698;533.082;129.187
298;219.652;538.681;129.248
299;221.462;556.055;129.376
300;240.912;564.143;129.794
301;252.897;;130.270
302;253.255;;130.285
303;261.012;;132.399
304;264.747;;133.534
305;265.132;;135.299
306;266.42;;136.797
307;267.065;;136.906
308;268.645;;142.259
309;287.668;;143.440
310;289.909;;144.827
311;294.97;;146.263
312;322.149;;147.140
313;347.363;;148.346
314;356.089;;152.644
315;362.856;;153.788
316;372.047;;156.734
317;377.849;;157.215
318;393.278;;166.159
319;396.152;;166.593
320;416.52;;171.646
321;425.59;;174.405
322;437.851;;177.598
323;451.031;;179.028
324;451.505;;183.260
325;456.076;;184.121
326;484.941;;199.349
327;489.806;;199.957
328;496.23;;202.132
329;507.557;;203.056
330;512.603;;203.141
331;554.149;;203.803
332;559.976;;207.650
333;583.567;;208.924
334;;;219.899
335;;;225.710
336;;;230.059
337;;;235.007
338;;;240.153
339;;;243.492
340;;;247.537
341;;;248.585
342;;;277.996
343;;;279.336
344;;;301.926
345;;;312.166
346;;;320.732
347;;;328.204
348;;;338.952
349;;;350.541
350;;;351.285
351;;;353.246
352;;;359.092
353;;;362.133
354;;;377.757
355;;;383.871
356;;;388.031
357;;;396.249
358;;;410.754
359;;;412.188
360;;;419.960
361;;;432.353
362;;;449.049
363;;;450.474
364;;;454.188
365;;;458.264
366;;;500.281
367;;;504.072
368;;;541.765
369;;;552.890
370;;;584.480
371;;;589.192
372;;;591.536
373;;;593.517


==> idlv-solvers-options.csv <==
#;idlv-clasp;idlv-clasp-opt;idlv-wasp;idlv-wasp-opt
1;0.134;0.104;0.104;0.103
2;0.136;0.134;0.104;0.103
3;0.239;0.136;0.104;0.103
4;0.239;0.237;0.104;0.103
5;0.24;0.238;0.104;0.103
6;0.241;0.239;0.104;0.103
7;0.241;0.24;0.104;0.103
8;0.242;0.242;0.105;0.103
9;0.374;0.371;0.133;0.104
10;0.376;0.501;0.134;0.104
11;0.385;0.509;0.135;0.104
12;0.502;0.533;0.135;0.133
13;0.633;0.636;0.237;0.133
14;0.634;0.638;0.238;0.135
15;0.643;0.64;0.241;0.135
16;0.76;0.656;0.242;0.24
17;0.775;0.777;0.242;0.24
18;0.776;0.779;0.242;0.24
19;0.802;0.801;0.243;0.241
20;0.811;0.913;0.266;0.241
21;0.901;0.95;0.371;0.241
22;0.911;1.421;0.632;0.242
23;1.166;1.441;0.637;0.242
24;1.18;1.868;0.762;0.242
25;1.208;1.876;0.768;0.243
26;1.396;1.884;1.085;0.272
27;1.4;1.907;1.39;0.371
28;1.464;2.102;1.398;0.373
29;1.627;2.124;1.625;0.376
30;1.64;2.357;1.885;0.378
31;1.642;2.615;1.902;0.405
32;1.658;2.822;1.922;0.512
33;1.888;3.045;2.092;0.637
34;2.115;3.051;2.123;1.085
35;2.115;3.272;2.321;1.184
36;2.119;3.281;2.592;1.187
37;2.672;3.282;2.781;1.398
38;2.806;3.338;2.786;1.431
39;2.82;3.544;2.813;1.663
40;2.846;3.764;2.835;1.725
41;2.882;3.778;3.027;1.882
42;2.899;3.971;3.474;1.895
43;3.003;4.441;3.489;2.813
44;3.293;4.449;3.555;2.835
45;3.309;4.753;3.579;3.037
46;3.318;4.788;4.03;3.366
47;3.558;4.939;4.238;3.555
48;3.76;5.085;4.239;3.579
49;3.832;5.166;4.252;3.789
50;3.866;5.449;4.303;3.831
51;3.982;5.462;4.545;4.03
52;4.168;5.603;4.547;4.252
53;4.218;5.664;5.177;4.257
54;4.362;5.882;5.912;4.372
55;4.616;6.384;6.858;4.547
56;4.661;6.411;6.919;5.004
57;4.691;6.907;6.955;5.177
58;4.75;6.918;7.013;6.858
59;4.949;6.928;7.472;6.955
60;4.993;6.952;7.473;6.992
61;5.093;6.974;7.593;7.013
62;5.166;6.983;7.747;7.428
63;5.187;6.986;8.083;7.472
64;5.375;7.026;8.207;7.593
65;5.407;7.118;8.349;7.747
66;5.499;7.401;9.139;7.971
67;5.645;7.432;9.15;8.061
68;5.827;7.516;9.518;8.083
69;6.429;7.518;9.619;8.186
70;6.937;7.93;9.794;8.206
71;6.972;8.036;10.129;9.139
72;7.084;8.048;10.134;9.15
73;7.52;8.084;10.29;9.619
74;7.943;8.472;10.927;9.794
75;7.959;8.532;11.278;10.247
76;7.983;8.6;11.297;10.29
77;8.109;8.618;11.299;10.722
78;8.53;9.515;11.327;10.927
79;8.586;9.572;11.341;11.278
80;8.733;9.627;12.829;11.297
81;8.757;10.636;12.836;11.327
82;9.059;10.69;12.84;11.719
83;9.073;10.704;12.89;11.861
84;9.093;10.718;13.469;12.829
85;9.168;10.754;13.779;12.836
86;9.703;10.795;13.867;12.84
87;10.213;11.233;14.549;12.89
88;10.232;11.238;14.891;13.467
89;10.236;11.323;14.964;13.824
90;10.244;11.362;14.982;14.549
91;10.769;11.716;15.356;14.891
92;11.217;11.73;15.466;14.964
93;11.231;11.796;15.89;14.982
94;11.323;11.814;16.285;15.066
95;11.324;12.239;16.439;15.356
96;11.42;12.296;16.497;15.466
97;11.876;12.317;17.143;15.902
98;12.134;12.581;17.169;15.966
99;12.142;12.712;17.482;16.074
100;12.37;12.8;18.056;16.285
101;12.624;12.824;18.192;16.497
102;12.68;13.29;18.603;17.143
103;12.689;14.025;18.686;17.187
104;12.95;14.064;18.694;17.467
105;12.95;14.319;18.909;17.795
106;12.985;14.381;19.196;18.192
107;13.204;14.397;19.204;18.686
108;13.507;14.41;19.369;18.694
109;13.772;14.495;19.733;18.909
110;13.907;14.501;19.793;19.204
111;13.909;14.829;19.95;19.369
112;14.085;14.883;20.339;19.733
113;14.362;15.063;20.385;19.95
114;14.427;15.495;20.959;20.339
115;14.437;15.593;21.049;20.385
116;14.461;15.615;21.599;20.396
117;14.934;15.931;22.785;20.959
118;14.96;16.637;23.128;21.049
119;15.077;16.725;23.145;21.31
120;15.342;16.971;23.403;21.556
121;15.612;17.118;23.94;21.599
122;15.777;17.173;24.146;23.128
123;15.861;17.194;24.212;23.403
124;15.998;17.197;26.235;23.94
125;16.4;17.628;26.329;24.146
126;16.88;18.285;26.38;24.212
127;16.983;18.318;27.042;24.995
128;17.083;18.438;27.049;26.134
129;17.308;18.67;27.187;26.235
130;17.514;18.88;27.343;26.329
131;18.191;20.42;27.344;26.38
132;18.242;20.472;28.382;27.187
133;18.405;20.743;28.431;27.343
134;18.601;20.788;28.452;27.344
135;18.992;20.846;29.099;28.382
136;19.19;21.004;29.221;28.431
137;20.145;21.009;29.648;28.452
138;20.287;21.039;30.221;29.099
139;20.544;21.495;31.086;29.221
140;20.62;21.85;31.455;29.648
141;20.643;21.93;35.271;31.086
142;21.158;21.96;35.342;31.455
143;21.296;22.907;36.382;32.363
144;21.556;22.931;36.719;32.503
145;21.668;23.057;37.033;33.413
146;22.007;23.085;39.92;35.271
147;22.941;23.109;40.365;35.342
148;22.968;23.148;40.66;36.382
149;23.001;23.226;40.713;36.719
150;23.272;24.021;41.657;37.033
151;23.883;24.211;42.719;38.6
152;24.032;24.893;43.635;39.92
153;24.216;25.108;44.038;40.365
154;24.295;25.118;44.113;40.525
155;24.958;25.161;45.903;41.657
156;24.967;25.351;46.579;42.719
157;25.022;25.401;46.711;43.635
158;25.357;25.586;46.956;44.038
159;25.921;26.172;47.122;44.113
160;26.056;26.181;47.648;45.903
161;26.101;26.251;47.791;46.579
162;26.19;26.758;48.149;46.711
163;26.268;27;48.164;46.956
164;26.536;27.093;48.862;47.255
165;27.342;27.241;49.984;47.971
166;27.342;27.315;49.985;48.149
167;27.991;28.034;52.5;48.164
168;28.231;28.135;53.955;48.862
169;28.274;28.564;54.204;49.984
170;29.109;29.082;57.135;52.083
171;29.28;29.152;58.638;53.955
172;31.13;29.193;58.942;54.204
173;31.163;29.377;59.311;56.534
174;31.461;29.483;61.29;57.135
175;33.584;30.516;62.334;58.638
176;35.85;32.244;62.891;59.311
177;36.283;32.713;63.052;61.29
178;37.38;32.747;63.147;62.891
179;38.193;33.739;63.691;63.147
180;38.713;34.177;63.843;63.691
181;39.818;35.184;66.331;63.843
182;40.028;35.433;66.539;65.685
183;40.463;35.447;69.141;66.539
184;41.67;35.563;69.616;66.796
185;42.454;38.977;72.468;68.635
186;44.024;40.461;76.029;69.141
187;44.775;41.52;76.067;69.616
188;45.132;42.555;76.569;71.557
189;45.807;42.613;78.099;72.468
190;46.712;44.939;78.227;76.029
191;48.272;44.998;79.289;76.569
192;53.632;45.128;79.894;78.099
193;53.668;45.862;80.482;78.227
194;53.809;47.66;81.746;79.289
195;54.516;48.23;83.551;79.894
196;54.559;48.87;84.674;80.482
197;56.073;49.895;87.235;81.746
198;60.966;50.295;87.997;83.551
199;62.24;51.653;91.257;84.674
200;63.306;52.59;93.485;87.997
201;64.377;52.753;97.294;90.466
202;66.236;52.964;100.528;90.639
203;69.386;53.198;104.036;90.712
204;69.657;53.294;104.092;91.257
205;69.707;57.091;107.996;93.485
206;70.621;58.091;109.225;97.294
207;71.388;58.143;114.195;97.628
208;72.829;58.878;114.253;99.038
209;73.807;60.062;119.679;100.528
210;73.83;60.122;125.723;104.036
211;74.504;61.223;126.073;107.996
212;74.863;64.33;131.84;109.225
213;74.987;64.579;132.875;114.195
214;75.62;64.605;135.589;114.253
215;76.506;65.347;139.737;115.722
216;80.078;65.471;145.24;115.916
217;80.794;65.992;145.985;119.679
218;82.785;68.158;148.247;125.723
219;83.888;68.505;156.928;126.073
220;85.956;70.326;157.288;131.84
221;91.186;72.629;157.334;137.388
222;91.864;72.651;158.185;138.334
223;92.942;72.731;158.764;139.731
224;96.283;73.52;161.949;139.737
225;97.739;74.008;167.875;145.24
226;98.264;74.622;167.923;145.985
227;100.518;74.781;170.752;146.605
228;110.916;77.846;185.283;148.247
229;111.149;81.443;189.649;156.396
230;112.457;83.978;196.97;157.288
231;114.8;86.361;198.08;157.334
232;116.14;86.446;203.208;158.185
233;116.584;89.089;211.516;158.764
234;116.923;89.282;211.687;161.949
235;118.111;91.543;213.91;167.923
236;123.628;92.066;214.745;170.752
237;123.744;96.183;231.074;185.283
238;124.148;97.535;235.19;189.649
239;124.349;101.389;240.509;196.97
240;125.524;101.596;244.318;198.08
241;126.147;102.778;251.247;199.194
242;126.562;103.88;254.681;203.208
243;126.817;106.699;258.452;207.828
244;128.407;107.138;284.965;213.91
245;129.034;110.107;298.81;225.453
246;129.14;110.339;312.123;227.632
247;129.318;110.445;333.616;231.074
248;129.538;112.612;346.391;235.19
249;130.624;113.853;383.371;240.509
250;132.591;116.083;386.082;254.681
251;135.074;116.14;386.655;258.452
252;137.476;117.422;394.086;279.09
253;138.044;118.366;412.358;291.812
254;138.211;118.944;427.551;308.729
255;140.753;120.58;428.335;316.985
256;141.81;121.757;436.604;319.13
257;141.909;122.136;443.335;333.616
258;143.095;122.26;462.809;348.775
259;144.382;122.301;472.35;383.371
260;152.007;122.998;496.721;386.655
261;152.985;123.139;504.653;412.358
262;153.771;123.54;535.166;427.551
263;158.808;123.587;601.27;436.604
264;165.696;123.702;;462.593
265;169.447;124.046;;469.31
266;170.618;124.483;;472.35
267;172.188;125.04;;496.721
268;177.853;126.167;;534.494
269;185.047;126.5;;535.166
270;185.543;126.601;;601.27
271;187.146;127.468;;
272;187.227;129.48;;
273;188.382;129.546;;
274;190.621;129.567;;
275;190.882;129.694;;
276;195.263;132.462;;
277;199.663;133.154;;
278;199.692;133.888;;
279;200.428;135.302;;
280;203.667;136.769;;
281;206.963;140.216;;
282;211.106;147.108;;
283;216.414;150.085;;
284;222.787;156.497;;
285;223.034;162.818;;
286;225.183;166.495;;
287;226.211;167.698;;
288;227.993;175.215;;
289;240.526;175.378;;
290;258.986;188.463;;
291;276.086;194.821;;
292;279.13;195.77;;
293;279.33;199.977;;
294;287.71;210.229;;
295;293.189;217.243;;
296;294.682;217.601;;
297;297.218;217.698;;
298;303.388;219.652;;
299;309.725;221.462;;
300;311.547;240.912;;
301;315.148;252.897;;
302;325.085;253.255;;
303;331.007;261.012;;
304;334.065;264.747;;
305;348.015;265.132;;
306;352.17;266.42;;
307;370.853;267.065;;
308;370.888;268.645;;
309;375.537;287.668;;
310;387.856;289.909;;
311;402.42;294.97;;
312;411.321;322.149;;
313;428.381;347.363;;
314;432.993;356.089;;
315;434.696;362.856;;
316;438.945;372.047;;
317;448.102;377.849;;
318;449.923;393.278;;
319;456.952;396.152;;
320;458.11;416.52;;
321;500.42;425.59;;
322;501.746;437.851;;
323;505.247;451.031;;
324;507.602;451.505;;
325;530.829;456.076;;
326;534.114;484.941;;
327;534.295;489.806;;
328;546.189;496.23;;
329;578.513;507.557;;
330;;512.603;;
331;;554.149;;
332;;559.976;;
333;;583.567;;
334;;;;
335;;;;
336;;;;
337;;;;
338;;;;
339;;;;
340;;;;
341;;;;
342;;;;
343;;;;
344;;;;
345;;;;
346;;;;
347;;;;
348;;;;
349;;;;
350;;;;
351;;;;
352;;;;
353;;;;
354;;;;
355;;;;
356;;;;
357;;;;
358;;;;
359;;;;
360;;;;
361;;;;
362;;;;
363;;;;
364;;;;
365;;;;
366;;;;
367;;;;
368;;;;
369;;;;
370;;;;
371;;;;
372;;;;
373;;;;
374;;;;
375;;;;
376;;;;
377;;;;
378;;;;
379;;;;
380;;;;
381;;;;
382;;;;
383;;;;
384;;;;
385;;;;
386;;;;
387;;;;
388;;;;
389;;;;
390;;;;
391;;;;
392;;;;
393;;;;
394;;;;
395;;;;
396;;;;
397;;;;
398;;;;
399;;;;
400;;;;
401;;;;
402;;;;
403;;;;
404;;;;
405;;;;
406;;;;
407;;;;
408;;;;
409;;;;
410;;;;
411;;;;
412;;;;
413;;;;
414;;;;
415;;;;
416;;;;
417;;;;
418;;;;
419;;;;
420;;;;
421;;;;
422;;;;
423;;;;
424;;;;
425;;;;
426;;;;
427;;;;
428;;;;
429;;;;
430;;;;
431;;;;
432;;;;
433;;;;
434;;;;
435;;;;
436;;;;
437;;;;
438;;;;
439;;;;
440;;;;
441;;;;
442;;;;
443;;;;
444;;;;
445;;;;
446;;;;
447;;;;
448;;;;
449;;;;
450;;;;
451;;;;
452;;;;
453;;;;
454;;;;
455;;;;
456;;;;
457;;;;
458;;;;
459;;;;
460;;;;
461;;;;
462;;;;
463;;;;
464;;;;
465;;;;
466;;;;
467;;;;
468;;;;
469;;;;
470;;;;
471;;;;
472;;;;
473;;;;
474;;;;
475;;;;
476;;;;
477;;;;
478;;;;
479;;;;
480;;;;
481;;;;
482;;;;
483;;;;
484;;;;
485;;;;
486;;;;
487;;;;
488;;;;
489;;;;
490;;;;
491;;;;
492;;;;
493;;;;
494;;;;
495;;;;
496;;;;
497;;;;
498;;;;
499;;;;
500;;;;


==> sixth-comp-idlv-gringo-clasp-wasp-no-query.csv <==
#;gringo-clasp;gringo-wasp;idlv-clasp;idlv-wasp
1;0.238;0.103;0.13;0.10
2;0.24;0.103;0.14;0.10
3;0.24;0.103;0.24;0.10
4;0.372;0.103;0.37;0.10
5;0.401;0.103;0.38;0.10
6;0.506;0.104;0.39;0.10
7;0.766;0.104;0.50;0.10
8;0.801;0.104;0.63;0.11
9;0.911;0.104;0.63;0.13
10;0.938;0.134;0.64;0.13
11;1.04;0.237;0.76;0.14
12;1.05;0.238;0.78;0.14
13;1.052;0.267;0.78;0.24
14;1.173;0.369;0.80;0.24
15;1.205;0.37;0.81;0.27
16;1.404;0.534;0.90;0.37
17;1.645;1.171;0.91;0.63
18;1.646;1.864;1.17;0.64
19;1.652;1.88;1.18;0.76
20;1.654;2.093;1.21;0.77
21;1.872;2.108;1.40;1.09
22;1.884;2.112;1.40;1.39
23;2.121;2.314;1.46;1.40
24;2.163;2.373;1.63;1.63
25;2.344;2.552;1.64;1.89
26;2.345;2.639;1.64;1.90
27;2.347;2.812;1.66;1.92
28;2.348;2.818;1.89;2.09
29;2.355;3.044;2.12;2.12
30;2.393;3.046;2.12;2.32
31;2.572;3.252;2.12;2.59
32;2.857;3.325;2.67;2.78
33;3.252;3.76;2.81;2.79
34;3.31;5.416;2.85;2.81
35;3.511;5.475;2.88;2.84
36;3.541;6.41;2.90;3.03
37;3.605;7.454;3.00;3.47
38;3.742;8.096;3.29;3.49
39;3.754;8.111;3.31;3.56
40;3.994;8.452;3.32;3.58
41;4.01;8.575;3.56;4.03
42;4.227;8.638;3.76;4.24
43;4.229;9.119;3.83;4.24
44;4.426;9.502;3.87;4.25
45;4.649;9.704;3.98;4.30
46;4.673;10.632;4.17;4.55
47;4.894;10.644;4.22;4.55
48;5.212;11.274;4.36;5.18
49;5.438;12.367;4.62;5.91
50;5.461;12.414;4.69;6.86
51;5.487;12.467;4.75;6.92
52;5.613;12.875;4.95;6.96
53;5.879;12.913;4.99;7.01
54;5.893;13.045;5.09;7.47
55;6.882;13.513;5.17;7.47
56;6.905;14.378;5.19;7.59
57;6.909;14.416;5.38;7.75
58;6.942;14.417;5.41;8.08
59;7.035;14.44;5.50;8.21
60;7.473;14.479;5.65;8.35
61;7.613;14.981;5.83;9.14
62;7.697;15.037;6.43;9.15
63;8.042;15.066;6.94;9.52
64;8.167;15.504;6.97;9.62
65;8.534;16.03;7.08;9.79
66;8.584;16.433;7.52;10.13
67;9.071;16.637;7.94;10.13
68;9.101;17.004;7.96;10.29
69;9.122;17.198;7.98;10.93
70;9.586;17.628;8.11;11.28
71;9.601;17.807;8.53;11.30
72;9.622;17.914;8.59;11.30
73;9.688;18.193;8.73;11.33
74;10.115;18.218;8.76;11.34
75;10.185;18.467;9.06;12.84
76;10.198;18.724;9.07;12.84
77;10.273;19.331;9.09;12.89
78;10.653;19.581;9.17;13.47
79;10.665;20.316;9.70;13.78
80;10.692;20.367;10.21;13.87
81;10.724;20.802;10.23;14.55
82;11.155;21.227;10.24;14.89
83;11.241;21.363;10.24;14.96
84;11.255;22.906;10.77;14.98
85;11.266;22.923;11.22;15.47
86;11.4;22.959;11.23;15.89
87;11.742;22.99;11.32;16.29
88;11.744;23.045;11.32;16.44
89;11.924;23.511;11.42;16.50
90;12.262;23.831;11.88;17.14
91;12.421;23.834;12.13;17.17
92;12.873;25.966;12.14;17.48
93;13.333;25.979;12.37;18.06
94;13.369;26.028;12.62;18.19
95;13.432;26.091;12.68;18.60
96;13.908;26.229;12.69;18.69
97;14.5;26.426;12.95;18.69
98;14.895;26.432;12.99;18.91
99;14.959;27.453;13.20;19.20
100;15.437;28.098;13.51;19.37
101;15.51;28.19;13.77;19.73
102;15.982;28.378;13.91;19.79
103;16.082;29.201;13.91;19.95
104;16.149;29.486;14.09;20.39
105;16.513;31.178;14.36;20.96
106;16.541;31.413;14.43;21.05
107;16.75;31.683;14.44;21.60
108;17.513;32.271;14.46;22.79
109;18.157;33.415;14.93;23.13
110;18.173;34.462;14.96;23.15
111;18.221;34.702;15.08;23.40
112;18.255;35.776;15.34;23.94
113;18.845;37.307;15.61;24.15
114;18.901;38.64;15.86;24.21
115;19.211;40.429;16.00;26.24
116;19.328;41.018;16.40;26.33
117;19.78;41.923;16.88;26.38
118;20.441;42.024;16.98;27.04
119;20.574;42.704;17.08;27.05
120;20.823;43.413;17.51;27.19
121;20.998;43.674;18.19;27.34
122;21.888;43.941;18.24;27.34
123;23.081;50.746;18.41;28.38
124;23.198;50.918;18.60;28.43
125;24.028;51.964;18.99;28.45
126;24.96;52.036;19.19;29.10
127;24.972;53.17;20.15;29.22
128;25.011;58.1;20.29;29.65
129;25.065;59.183;20.54;30.22
130;25.944;65.399;20.62;31.46
131;27.041;65.723;20.64;35.27
132;27.364;66.51;21.16;35.34
133;28.22;66.804;21.30;36.38
134;28.348;67.375;21.56;36.72
135;29.275;67.521;21.67;37.03
136;30.133;68.451;22.01;39.92
137;30.156;69.422;22.94;40.37
138;30.181;69.562;22.97;40.66
139;30.187;70.924;23.00;40.71
140;30.534;72.544;23.27;42.72
141;32.204;72.589;23.88;43.64
142;33.506;75.57;24.03;44.04
143;34.434;76.719;24.22;44.11
144;34.705;82.242;24.30;45.90
145;34.76;84.513;24.96;46.58
146;35.327;86.016;24.97;46.71
147;35.338;87.272;25.02;46.96
148;36.378;87.648;25.36;47.12
149;36.51;88.349;25.92;47.65
150;37.389;95.653;26.06;47.79
151;38.604;95.881;26.10;48.15
152;38.822;98.352;26.19;48.16
153;39.348;99.764;26.27;48.86
154;39.528;103.653;27.34;49.98
155;40.132;106.47;27.34;49.99
156;40.486;108.201;27.99;52.50
157;42.613;108.24;28.23;53.96
158;44.231;108.535;28.27;54.20
159;46.582;109.637;29.11;57.14
160;51.073;109.972;29.28;58.64
161;51.433;114.238;31.13;58.94
162;51.849;120.666;31.16;59.31
163;52.353;121.444;31.46;61.29
164;53.085;121.662;33.58;62.33
165;53.114;124.711;37.38;63.05
166;54.995;130.755;38.19;63.69
167;55.013;131.877;38.71;63.84
168;55.033;136.384;39.82;66.33
169;58.83;143.983;40.03;66.54
170;61.247;146.834;40.46;69.14
171;61.746;147.755;42.45;69.62
172;62.384;153.68;44.02;72.47
173;62.477;159.635;44.78;76.03
174;64.317;159.673;45.13;76.07
175;64.321;161.651;45.81;76.57
176;68.942;163.012;46.71;78.10
177;69.322;169.341;48.27;78.23
178;70.673;195.566;53.81;79.89
179;71.076;196.954;54.52;81.75
180;71.15;207.983;54.56;87.24
181;74.615;208.854;56.07;88.00
182;76.559;212.172;60.97;91.26
183;78.797;213.519;62.24;97.29
184;79.327;214.988;63.31;100.53
185;79.494;224.177;64.38;104.09
186;83.751;226.919;66.24;108.00
187;85.095;232.991;69.66;109.23
188;86.803;233.539;69.71;114.20
189;88.057;235.886;71.39;114.25
190;91.238;246.734;73.83;119.68
191;93.337;254.613;74.86;126.07
192;96.724;255.783;74.99;132.88
193;96.734;260.81;75.62;135.59
194;99.809;261.428;76.51;156.93
195;102.932;263.445;80.08;161.95
196;104.524;263.56;80.79;167.88
197;109.701;270.879;82.79;170.75
198;112.934;273.517;83.89;185.28
199;117.235;296.318;85.96;189.65
200;118.095;297.151;91.19;196.97
201;128.409;299.281;91.86;203.21
202;131.68;299.964;96.28;211.52
203;136.515;315.833;97.74;211.69
204;136.755;322.615;100.52;213.91
205;137.189;340.975;110.92;214.75
206;137.281;360.321;116.58;231.07
207;138.477;375.433;123.63;235.19
208;151.84;379.297;124.15;240.51
209;152.142;383.634;124.35;244.32
210;166.158;384.766;125.52;251.25
211;170.1;388.321;126.56;254.68
212;173.125;393.069;126.82;258.45
213;173.766;398.792;128.41;284.97
214;181.903;400.517;129.03;298.81
215;186.925;404.787;135.07;312.12
216;190.092;408.256;138.04;333.62
217;195.766;408.555;140.75;346.39
218;195.869;409.475;143.10;383.37
219;203.131;410.439;144.38;386.08
220;206.919;416.874;152.01;386.66
221;209.894;417.285;153.77;394.09
222;210.88;419.497;158.81;412.36
223;211.432;444.611;165.70;427.55
224;219.409;496.501;169.45;428.34
225;226.505;500.894;185.54;436.60
226;287.875;521.32;188.38;443.34
227;298.892;533.17;190.62;462.81
228;308.679;535.555;195.26;472.35
229;316.228;542.085;199.69;496.72
230;316.677;565.042;206.96;504.65
231;323.88;579.731;211.11;535.17
232;326.355;582.013;216.41;601.27
233;334.589;592.166;222.79;
234;336.626;;226.21;
235;344.214;;227.99;
236;348.467;;240.53;
237;388.803;;258.99;
238;420.003;;279.13;
239;424.384;;279.33;
240;429.262;;293.19;
241;445.696;;297.22;
242;449.665;;303.39;
243;453.069;;309.73;
244;456.382;;311.55;
245;484.638;;315.15;
246;498.619;;325.09;
247;506.152;;331.01;
248;510.79;;334.07;
249;531.952;;348.02;
250;568.654;;352.17;
251;586.291;;370.85;
252;595.478;;370.89;
253;;;375.54;
254;;;387.86;
255;;;402.42;
256;;;411.32;
257;;;428.38;
258;;;432.99;
259;;;434.70;
260;;;438.95;
261;;;448.10;
262;;;449.92;
263;;;456.95;
264;;;458.11;
265;;;500.42;
266;;;501.75;
267;;;505.25;
268;;;530.83;
269;;;534.11;
270;;;534.30;
271;;;546.19;
272;;;578.51;
273;;;;
274;;;;
275;;;;
276;;;;
277;;;;
278;;;;
279;;;;
280;;;;
281;;;;
282;;;;
283;;;;
284;;;;
285;;;;
286;;;;
287;;;;
288;;;;
289;;;;
290;;;;
291;;;;
292;;;;
293;;;;
294;;;;
295;;;;
296;;;;
297;;;;
298;;;;
299;;;;
300;;;;
301;;;;
302;;;;
303;;;;
304;;;;
305;;;;
306;;;;
307;;;;
308;;;;
309;;;;
310;;;;
311;;;;
312;;;;
313;;;;
314;;;;
315;;;;
316;;;;
317;;;;
318;;;;
319;;;;
320;;;;
321;;;;
322;;;;
323;;;;
324;;;;
325;;;;
326;;;;
327;;;;
328;;;;
329;;;;
330;;;;
331;;;;
332;;;;
333;;;;
334;;;;
335;;;;
336;;;;
337;;;;
338;;;;
339;;;;
340;;;;
341;;;;
342;;;;
343;;;;
344;;;;
345;;;;
346;;;;
347;;;;
348;;;;
349;;;;
350;;;;
351;;;;
352;;;;
353;;;;
354;;;;
355;;;;
356;;;;
357;;;;
358;;;;
359;;;;
360;;;;
361;;;;
362;;;;
363;;;;
364;;;;
365;;;;
366;;;;
367;;;;
368;;;;
369;;;;
370;;;;
371;;;;
372;;;;
373;;;;
374;;;;
375;;;;
376;;;;
377;;;;
378;;;;
379;;;;
380;;;;
381;;;;
382;;;;
383;;;;
384;;;;
385;;;;
386;;;;
387;;;;
388;;;;
389;;;;
390;;;;
391;;;;
392;;;;
393;;;;
394;;;;
395;;;;
396;;;;
397;;;;
398;;;;
399;;;;
400;;;;
401;;;;
402;;;;
403;;;;
404;;;;
405;;;;
406;;;;
407;;;;
408;;;;
409;;;;
410;;;;
411;;;;
412;;;;
413;;;;
414;;;;
415;;;;
416;;;;
417;;;;
418;;;;
419;;;;
420;;;;
421;;;;
422;;;;
423;;;;
424;;;;
425;;;;
426;;;;
427;;;;
428;;;;
429;;;;
430;;;;
431;;;;
432;;;;
433;;;;
434;;;;
435;;;;
436;;;;
437;;;;
438;;;;
439;;;;
440;;;;
441;;;;
442;;;;
443;;;;
444;;;;
445;;;;
446;;;;
447;;;;
448;;;;
449;;;;
450;;;;
451;;;;
452;;;;
453;;;;
454;;;;
455;;;;
456;;;;
457;;;;
458;;;;
459;;;;
460;;;;
461;;;;
462;;;;
463;;;;
464;;;;
465;;;;
466;;;;
467;;;;
468;;;;
469;;;;
470;;;;
471;;;;
472;;;;
473;;;;
474;;;;
475;;;;
476;;;;
477;;;;
478;;;;
479;;;;
480;;;;
481;;;;
482;;;;
483;;;;
484;;;;
485;;;;
486;;;;
487;;;;
488;;;;
489;;;;
490;;;;
491;;;;
492;;;;
493;;;;
494;;;;
495;;;;
496;;;;
497;;;;
498;;;;
499;;;;
500;;;;

